Multi-layer Relation Networks

Relational Networks (RN) as introduced by Santoro et al. (2017) have demonstrated strong relational reasoning capabilities with a rather shallow architecture. Its single-layer design, however, only considers pairs of information objects, making it unsuitable for problems requiring reasoning across a higher number of facts. To overcome this limitation, we propose a multi-layer relation network architecture which enables successive refinements of relational information through multiple layers. We show that the increased depth allows for more complex relational reasoning by applying it to the bAbI 20 QA dataset, solving all 20 tasks with joint training and surpassing the state-of-the-art results.

==> merged_acc_qa16.csv <==
1000,0.2772177457809448,0.1885080635547638
51000,0.4989919364452362,0.4697580635547638
101000,0.4667338728904724,0.4717741906642914
151000,0.47580644488334656,0.47883063554763794
201000,0.47580644488334656,0.4879032373428345
251000,0.4879032373428345,0.4727822542190552
301000,0.4526209533214569,0.4868951737880707
351000,0.44858869910240173,0.47681450843811035
401000,0.44354838132858276,0.45866936445236206
451000,0.42943549156188965,0.4707661271095276
501000,0.4364919364452362,0.4707661271095276
551000,0.4223790466785431,0.4697580635547638
601000,0.4354838728904724,0.4677419364452362
651000,0.4536290466785431,0.4838709533214569
701000,0.4032258093357086,0.45967742800712585
751000,0.3931451737880707,0.47681450843811035
801000,0.3709677457809448,0.47379031777381897
851000,0.35181450843811035,0.4495967626571655
901000,0.3568548262119293,0.4546371102333069
951000,0.33568549156188965,0.47983869910240173
1001000,0.3467741906642914,0.47580644488334656
1051000,0.3447580635547638,0.46270161867141724
1101000,0.3457661271095276,0.5060483813285828
1151000,0.32056450843811035,0.5362903475761414
1201000,0.3245967626571655,0.5100806355476379
1251000,0.3709677457809448,0.5463709831237793
1301000,0.33669355511665344,0.5292338728904724
1351000,0.32056450843811035,0.5322580933570862
1401000,0.3306451737880707,0.5493951439857483
1451000,0.35181450843811035,0.5836693644523621
1501000,0.3578628897666931,0.5735887289047241
1551000,0.3558467626571655,0.5665322542190552
1601000,0.35282257199287415,0.5665322542190552
1651000,0.35080644488334656,0.5887096524238586
1701000,0.3608871102333069,0.6098790168762207
1751000,0.36391130089759827,0.5947580933570862
1801000,0.3870967626571655,0.5967742204666138
1851000,0.3588709533214569,0.5917338728904724
1901000,0.3790322542190552,0.5977822542190552
1951000,0.41431450843811035,0.6209677457809448
2001000,0.41532257199287415,0.625
2051000,0.3780241906642914,0.6229838728904724
2101000,0.3941532373428345,0.6451612710952759
2151000,0.39516130089759827,0.6280242204666138
2201000,0.3891128897666931,0.6451612710952759
2251000,0.43044355511665344,0.6512096524238586
2301000,0.43245968222618103,0.617943525314331
2351000,0.4213709533214569,0.6118951439857483
2401000,0.4818548262119293,0.6612903475761414
2451000,0.5040322542190552,0.6360887289047241
2501000,0.45866936445236206,0.6532257795333862
2551000,0.4989919364452362,0.6149193644523621
2601000,0.5362903475761414,0.6219757795333862
2651000,0.53125,0.6360887289047241
2701000,0.5483871102333069,0.6481854915618896
2751000,0.5181451439857483,0.6139112710952759
2801000,0.5796371102333069,0.6431451439857483
2851000,0.6391128897666931,0.649193525314331
2901000,0.586693525314331,0.65625
2951000,0.663306474685669,0.6602822542190552
3001000,0.6169354915618896,0.6360887289047241
3051000,0.7066532373428345,0.6723790168762207
3101000,0.6784273982048035,0.6370967626571655
3151000,0.7419354915618896,0.6391128897666931
3201000,0.84375,0.6683467626571655
3251000,0.8276209831237793,0.6784273982048035
3301000,0.8346773982048035,0.6542338728904724
3351000,0.8608871102333069,0.6522177457809448
3401000,0.882056474685669,0.6693548560142517
3451000,0.8608871102333069,0.6794354915618896
3501000,0.8870967626571655,0.6784273982048035
3551000,0.9032257795333862,0.6885080933570862
3601000,0.8145161271095276,0.6733871102333069
3651000,0.9344757795333862,0.6693548560142517
3701000,0.7379032373428345,0.7036290168762207
3751000,0.9576612710952759,0.6915322542190552
3801000,0.9193548560142517,0.6895161271095276
3851000,0.9647177457809448,0.6854838728904724
3901000,0.9274193644523621,0.6723790168762207
3951000,0.9254032373428345,0.6895161271095276
4001000,0.9344757795333862,0.6935483813285828
4051000,0.9334677457809448,0.6975806355476379
4101000,0.9072580933570862,0.7106854915618896
4151000,0.9344757795333862,0.6995967626571655
4201000,0.9465726017951965,0.7328628897666931
4251000,0.9596773982048035,0.7268145084381104
4301000,0.9485887289047241,0.6965726017951965
4351000,0.9637096524238586,0.7288306355476379
4401000,0.9576612710952759,0.7368951439857483
4451000,0.9526209831237793,0.7449596524238586
4501000,0.9324596524238586,0.75
4551000,0.9526209831237793,0.7701612710952759
4601000,0.9254032373428345,0.7842742204666138
4651000,0.9495967626571655,0.7953628897666931
4701000,0.9627016186714172,0.8165322542190552
4751000,0.9566532373428345,0.8225806355476379
4801000,0.961693525314331,0.850806474685669
4851000,0.9173387289047241,0.8548387289047241
4901000,0.9576612710952759,0.8447580933570862
4951000,0.9506048560142517,0.8649193644523621
5001000,0.9627016186714172,0.8840726017951965
5051000,0.9556451439857483,0.882056474685669
5101000,0.961693525314331,0.9012096524238586
5151000,0.9485887289047241,0.899193525314331
5201000,0.9586693644523621,0.8790322542190552
5251000,0.9606854915618896,0.9153226017951965
5301000,0.9203628897666931,0.9102822542190552
5351000,0.9707661271095276,0.9143145084381104
5401000,0.9153226017951965,0.9223790168762207
5451000,0.9627016186714172,0.9254032373428345
5501000,0.913306474685669,0.9324596524238586
5551000,0.944556474685669,0.9344757795333862
5601000,0.9737903475761414,0.9233871102333069
5651000,NaN,0.9354838728904724
5701000,NaN,0.9435483813285828
5751000,NaN,0.9576612710952759
5801000,NaN,0.9526209831237793
5851000,NaN,0.9485887289047241
5901000,NaN,0.9556451439857483
5951000,NaN,0.9546371102333069
6001000,NaN,0.9324596524238586
6051000,NaN,0.9556451439857483

==> merged_acc_qa19.csv <==
1000,0.11794354766607285,0.024193547666072845
51000,0.10483870655298233,0.14314515888690948
101000,0.1411290317773819,0.1239919364452362
151000,0.30141130089759827,0.29032257199287415
201000,0.3427419364452362,0.47479838132858276
251000,0.3618951737880707,0.836693525314331
301000,0.3901209533214569,0.9586693644523621
351000,0.4022177457809448,0.9959677457809448
401000,0.39616936445236206,0.9627016186714172
451000,0.4385080635547638,0.9969757795333862
501000,0.45766130089759827,0.9979838728904724
551000,0.4838709533214569,1.0
601000,0.49395161867141724,1.0
651000,0.5050403475761414,0.9989919066429138
701000,0.5110887289047241,0.9989919066429138
751000,0.524193525314331,0.9979838728904724
801000,0.5292338728904724,0.9979838728904724
851000,0.5231854915618896,0.9969757795333862
901000,0.5776209831237793,1.0
951000,0.5614919066429138,1.0
1001000,0.6028226017951965,1.0
1051000,0.6088709831237793,0.9989919066429138
1101000,0.6068548560142517,1.0
1151000,0.6189516186714172,1.0
1201000,0.625,0.9989919066429138
1251000,0.6784273982048035,1.0
1301000,0.6693548560142517,0.9979838728904724
1351000,0.6522177457809448,0.9979838728904724
1401000,0.6875,0.9989919066429138
1451000,0.6794354915618896,0.9969757795333862
1501000,0.7086693644523621,1.0
1551000,0.7389112710952759,0.9697580933570862
1601000,0.7379032373428345,1.0
1651000,0.7631048560142517,1.0
1701000,0.7681451439857483,1.0
1751000,0.8024193644523621,1.0
1801000,0.7953628897666931,1.0
1851000,0.8125,0.9989919066429138
1901000,0.8094757795333862,1.0
1951000,0.8276209831237793,1.0
2001000,0.8316532373428345,0.9959677457809448
2051000,0.8417338728904724,1.0
2101000,0.8155242204666138,1.0
2151000,0.8739919066429138,0.9989919066429138
2201000,0.8528226017951965,1.0
2251000,0.8719757795333862,1.0
2301000,0.8830645084381104,1.0
2351000,0.8840726017951965,1.0
2401000,0.9022177457809448,1.0
2451000,0.8921371102333069,1.0
2501000,0.9173387289047241,1.0
2551000,0.9052419066429138,1.0
2601000,0.9425403475761414,1.0
2651000,0.9203628897666931,1.0
2701000,0.9495967626571655,1.0
2751000,0.9375,1.0
2801000,0.9425403475761414,1.0
2851000,0.9637096524238586,1.0
2901000,0.9747983813285828,1.0
2951000,0.9556451439857483,0.9989919066429138
3001000,0.9556451439857483,0.992943525314331
3051000,0.9606854915618896,1.0
3101000,0.9707661271095276,1.0
3151000,0.9737903475761414,0.9989919066429138
3201000,0.9788306355476379,1.0
3251000,0.9405242204666138,1.0
3301000,0.9495967626571655,1.0
3351000,0.9727822542190552,0.9989919066429138
3401000,0.9768145084381104,0.9989919066429138
3451000,0.9808467626571655,0.9989919066429138
3501000,0.975806474685669,1.0
3551000,0.9838709831237793,1.0
3601000,0.9828628897666931,0.9979838728904724
3651000,0.9858871102333069,1.0
3701000,0.9909273982048035,1.0
3751000,0.9889112710952759,1.0
3801000,0.9858871102333069,1.0
3851000,0.9889112710952759,1.0
3901000,0.9919354915618896,0.9979838728904724
3951000,0.9939516186714172,1.0
4001000,0.9858871102333069,1.0
4051000,0.9768145084381104,1.0
4101000,0.9858871102333069,1.0
4151000,0.9989919066429138,1.0
4201000,0.9889112710952759,0.9989919066429138
4251000,0.9768145084381104,1.0
4301000,0.9979838728904724,1.0
4351000,0.9939516186714172,1.0
4401000,0.9949596524238586,1.0
4451000,0.9969757795333862,1.0
4501000,0.9939516186714172,1.0
4551000,0.9818548560142517,1.0
4601000,0.9969757795333862,1.0
4651000,0.9858871102333069,1.0
4701000,0.9979838728904724,0.9989919066429138
4751000,0.9989919066429138,1.0
4801000,0.9969757795333862,1.0
4851000,0.9979838728904724,1.0
4901000,0.9949596524238586,1.0
4951000,0.9979838728904724,0.9989919066429138
5001000,0.9989919066429138,1.0
5051000,0.9979838728904724,1.0
5101000,1.0,1.0
5151000,0.992943525314331,1.0
5201000,1.0,1.0
5251000,0.9959677457809448,1.0
5301000,0.9959677457809448,1.0
5351000,0.9939516186714172,0.9989919066429138
5401000,0.9969757795333862,1.0
5451000,0.9959677457809448,1.0
5501000,0.9969757795333862,0.9939516186714172
5551000,0.9969757795333862,1.0
5601000,0.9818548560142517,1.0
5651000,NaN,1.0
5701000,NaN,0.9989919066429138
5751000,NaN,0.9989919066429138
5801000,NaN,0.9959677457809448
5851000,NaN,1.0
5901000,NaN,1.0
5951000,NaN,1.0
6001000,NaN,0.9989919066429138
6051000,NaN,1.0

==> merged_acc_qa2.csv <==
1000,0.20665322244167328,0.17943547666072845
51000,0.40625,0.4959677457809448
101000,0.46270161867141724,0.8407257795333862
151000,0.6733871102333069,0.90625
201000,0.6985887289047241,0.9576612710952759
251000,0.7197580933570862,0.96875
301000,0.7288306355476379,0.961693525314331
351000,0.7338709831237793,0.9808467626571655
401000,0.7348790168762207,0.9899193644523621
451000,0.7399193644523621,0.9788306355476379
501000,0.7177419066429138,0.9848790168762207
551000,0.7348790168762207,0.9173387289047241
601000,0.7207661271095276,0.9879032373428345
651000,0.7268145084381104,0.9828628897666931
701000,0.7157257795333862,0.9808467626571655
751000,0.7237903475761414,0.9899193644523621
801000,0.7247983813285828,0.9899193644523621
851000,0.7308467626571655,0.9889112710952759
901000,0.7358871102333069,0.9939516186714172
951000,0.7308467626571655,0.9939516186714172
1001000,0.7207661271095276,0.9909273982048035
1051000,0.7268145084381104,0.9939516186714172
1101000,0.7177419066429138,0.9909273982048035
1151000,0.7439516186714172,0.9949596524238586
1201000,0.7288306355476379,0.9939516186714172
1251000,0.7298387289047241,0.9919354915618896
1301000,0.7227822542190552,0.9909273982048035
1351000,0.7227822542190552,0.9949596524238586
1401000,0.7358871102333069,0.9939516186714172
1451000,0.7368951439857483,0.9879032373428345
1501000,0.7439516186714172,0.9939516186714172
1551000,0.7379032373428345,0.9939516186714172
1601000,0.7489919066429138,0.9879032373428345
1651000,0.7247983813285828,0.9949596524238586
1701000,0.7358871102333069,0.9919354915618896
1751000,0.757056474685669,0.9788306355476379
1801000,0.7449596524238586,0.9949596524238586
1851000,0.7459677457809448,0.9919354915618896
1901000,0.725806474685669,0.9919354915618896
1951000,0.7409273982048035,0.992943525314331
2001000,0.7681451439857483,0.9969757795333862
2051000,0.7469757795333862,0.9889112710952759
2101000,0.7520161271095276,0.9899193644523621
2151000,0.7328628897666931,0.9919354915618896
2201000,0.7358871102333069,0.9677419066429138
2251000,0.7328628897666931,0.9879032373428345
2301000,0.7459677457809448,0.992943525314331
2351000,0.75,0.9939516186714172
2401000,0.7389112710952759,0.9949596524238586
2451000,0.7631048560142517,0.9949596524238586
2501000,0.7661290168762207,0.9959677457809448
2551000,0.7510080933570862,0.9959677457809448
2601000,0.7651209831237793,0.9939516186714172
2651000,0.757056474685669,0.9889112710952759
2701000,0.7822580933570862,0.9969757795333862
2751000,0.7439516186714172,0.992943525314331
2801000,0.7620967626571655,0.9969757795333862
2851000,0.7620967626571655,0.9919354915618896
2901000,0.7610887289047241,0.9858871102333069
2951000,0.7510080933570862,0.9949596524238586
3001000,0.75,0.992943525314331
3051000,0.7893145084381104,0.9919354915618896
3101000,0.7661290168762207,0.9868951439857483
3151000,0.7802419066429138,0.992943525314331
3201000,0.7762096524238586,0.992943525314331
3251000,0.7893145084381104,0.992943525314331
3301000,0.7620967626571655,0.9959677457809448
3351000,0.7701612710952759,0.9939516186714172
3401000,0.7943548560142517,0.9848790168762207
3451000,0.7651209831237793,0.9858871102333069
3501000,0.7610887289047241,0.9919354915618896
3551000,0.7903226017951965,0.9838709831237793
3601000,0.7893145084381104,0.9909273982048035
3651000,0.7681451439857483,0.9919354915618896
3701000,0.7893145084381104,0.9949596524238586
3751000,0.8014112710952759,0.992943525314331
3801000,0.7953628897666931,0.9909273982048035
3851000,0.7933467626571655,0.9959677457809448
3901000,0.8094757795333862,0.9949596524238586
3951000,0.7963709831237793,0.9909273982048035
4001000,0.78125,0.9949596524238586
4051000,0.7943548560142517,0.9879032373428345
4101000,0.7893145084381104,0.9939516186714172
4151000,0.7983871102333069,0.9889112710952759
4201000,0.7913306355476379,0.9879032373428345
4251000,0.7893145084381104,0.9949596524238586
4301000,0.788306474685669,0.9939516186714172
4351000,0.7530242204666138,0.992943525314331
4401000,0.8024193644523621,0.9949596524238586
4451000,0.8104838728904724,0.9939516186714172
4501000,0.8125,0.9919354915618896
4551000,0.8125,0.9919354915618896
4601000,0.8104838728904724,0.9939516186714172
4651000,0.8125,0.9919354915618896
4701000,0.8135080933570862,0.992943525314331
4751000,0.805443525314331,0.9949596524238586
4801000,0.805443525314331,0.9909273982048035
4851000,0.8215726017951965,0.9909273982048035
4901000,0.8205645084381104,0.975806474685669
4951000,0.7953628897666931,0.9858871102333069
5001000,0.8205645084381104,0.9949596524238586
5051000,0.7953628897666931,0.9889112710952759
5101000,0.805443525314331,0.9939516186714172
5151000,0.805443525314331,0.992943525314331
5201000,0.8296371102333069,0.9868951439857483
5251000,0.7993951439857483,0.9919354915618896
5301000,0.8155242204666138,0.9848790168762207
5351000,0.8145161271095276,0.9889112710952759
5401000,0.8175403475761414,0.9889112710952759
5451000,0.8165322542190552,0.9919354915618896
5501000,0.8165322542190552,0.9919354915618896
5551000,0.8346773982048035,0.992943525314331
5601000,0.8286290168762207,0.9959677457809448
5651000,NaN,0.9838709831237793
5701000,NaN,0.9909273982048035
5751000,NaN,0.992943525314331
5801000,NaN,0.9919354915618896
5851000,NaN,0.9899193644523621
5901000,NaN,0.9919354915618896
5951000,NaN,0.9919354915618896
6001000,NaN,0.9889112710952759
6051000,NaN,0.9959677457809448

==> merged_acc_qa3.csv <==
1000,0.20866934955120087,0.1542338728904724
51000,0.47479838132858276,0.5413306355476379
101000,0.4959677457809448,0.8417338728904724
151000,0.6028226017951965,0.9294354915618896
201000,0.6885080933570862,0.9395161271095276
251000,0.7530242204666138,0.961693525314331
301000,0.7852822542190552,0.9475806355476379
351000,0.8266128897666931,0.9768145084381104
401000,0.8175403475761414,0.9768145084381104
451000,0.8377016186714172,0.9899193644523621
501000,0.8377016186714172,0.9909273982048035
551000,0.8447580933570862,0.9203628897666931
601000,0.8306451439857483,0.9889112710952759
651000,0.8467742204666138,0.9879032373428345
701000,0.8387096524238586,0.9879032373428345
751000,0.8356854915618896,0.9818548560142517
801000,0.8518145084381104,0.9949596524238586
851000,0.8477822542190552,0.9959677457809448
901000,0.819556474685669,0.9909273982048035
951000,0.8387096524238586,0.992943525314331
1001000,0.8548387289047241,0.992943525314331
1051000,0.836693525314331,0.9899193644523621
1101000,0.8578628897666931,0.9919354915618896
1151000,0.8467742204666138,0.9909273982048035
1201000,0.8588709831237793,0.992943525314331
1251000,0.8518145084381104,0.9919354915618896
1301000,0.84375,0.992943525314331
1351000,0.8346773982048035,0.9969757795333862
1401000,0.8447580933570862,0.9868951439857483
1451000,0.8558467626571655,0.9909273982048035
1501000,0.836693525314331,0.9939516186714172
1551000,0.8649193644523621,0.992943525314331
1601000,0.8588709831237793,0.9909273982048035
1651000,0.8397177457809448,0.9919354915618896
1701000,0.8578628897666931,0.9899193644523621
1751000,0.8629032373428345,0.9919354915618896
1801000,0.8588709831237793,0.9899193644523621
1851000,0.8709677457809448,0.9899193644523621
1901000,0.8588709831237793,0.992943525314331
1951000,0.8417338728904724,0.9919354915618896
2001000,0.8739919066429138,0.9949596524238586
2051000,0.8548387289047241,0.9939516186714172
2101000,0.867943525314331,0.9909273982048035
2151000,0.8639112710952759,0.9798387289047241
2201000,0.8659273982048035,0.9899193644523621
2251000,0.8770161271095276,0.9969757795333862
2301000,0.8578628897666931,0.9879032373428345
2351000,0.8417338728904724,0.9909273982048035
2401000,0.8497983813285828,0.9889112710952759
2451000,0.8608871102333069,0.9919354915618896
2501000,0.8608871102333069,0.9919354915618896
2551000,0.8608871102333069,0.992943525314331
2601000,0.8770161271095276,0.992943525314331
2651000,0.875,0.9848790168762207
2701000,0.8780242204666138,0.9939516186714172
2751000,0.8568548560142517,0.9939516186714172
2801000,0.867943525314331,0.9969757795333862
2851000,0.875,0.9889112710952759
2901000,0.8709677457809448,0.9909273982048035
2951000,0.8709677457809448,0.9919354915618896
3001000,0.8659273982048035,0.9949596524238586
3051000,0.8538306355476379,0.9959677457809448
3101000,0.867943525314331,0.992943525314331
3151000,0.8629032373428345,0.9657257795333862
3201000,0.8790322542190552,0.9909273982048035
3251000,0.8891128897666931,0.9909273982048035
3301000,0.8608871102333069,0.9919354915618896
3351000,0.8870967626571655,0.9899193644523621
3401000,0.8860887289047241,0.9939516186714172
3451000,0.8800403475761414,0.9969757795333862
3501000,0.8810483813285828,0.9959677457809448
3551000,0.8961693644523621,0.9949596524238586
3601000,0.8881048560142517,0.9939516186714172
3651000,0.8729838728904724,0.992943525314331
3701000,0.882056474685669,0.9939516186714172
3751000,0.8870967626571655,0.9919354915618896
3801000,0.8780242204666138,0.9949596524238586
3851000,0.8881048560142517,0.9939516186714172
3901000,0.8840726017951965,0.9939516186714172
3951000,0.8860887289047241,0.9949596524238586
4001000,0.8901209831237793,0.9909273982048035
4051000,0.8881048560142517,0.9949596524238586
4101000,0.8961693644523621,0.9939516186714172
4151000,0.8911290168762207,0.992943525314331
4201000,0.8881048560142517,0.9919354915618896
4251000,0.8780242204666138,0.9959677457809448
4301000,0.8830645084381104,0.9909273982048035
4351000,0.8709677457809448,0.9858871102333069
4401000,0.8961693644523621,0.9919354915618896
4451000,0.899193525314331,0.9909273982048035
4501000,0.8921371102333069,0.9969757795333862
4551000,0.8921371102333069,0.9919354915618896
4601000,0.9042338728904724,0.9919354915618896
4651000,0.8881048560142517,0.9939516186714172
4701000,0.90625,0.9909273982048035
4751000,0.9143145084381104,0.9939516186714172
4801000,0.90625,0.9959677457809448
4851000,0.8891128897666931,0.9949596524238586
4901000,0.8860887289047241,0.961693525314331
4951000,0.8951612710952759,0.9818548560142517
5001000,0.9012096524238586,0.9899193644523621
5051000,0.8699596524238586,0.9879032373428345
5101000,0.8870967626571655,0.9939516186714172
5151000,0.8921371102333069,0.9939516186714172
5201000,0.9112903475761414,0.9889112710952759
5251000,0.8850806355476379,0.9949596524238586
5301000,0.899193525314331,0.9909273982048035
5351000,0.8860887289047241,0.9969757795333862
5401000,0.8931451439857483,0.9919354915618896
5451000,0.8931451439857483,0.9939516186714172
5501000,0.8981854915618896,0.9939516186714172
5551000,0.9012096524238586,0.9959677457809448
5601000,0.8911290168762207,0.9949596524238586
5651000,NaN,0.9879032373428345
5701000,NaN,0.992943525314331
5751000,NaN,0.992943525314331
5801000,NaN,0.9959677457809448
5851000,NaN,0.992943525314331
5901000,NaN,0.9939516186714172
5951000,NaN,0.992943525314331
6001000,NaN,0.992943525314331
6051000,NaN,0.9939516186714172
